Fitting Bell Curves to Data Distributions using Visualization

Idealized probability distributions, such as normal or other curves, lie at the root of confirmatory statistical tests. But how well do people understand these idealized curves? In practical terms, does the human visual system allow us to match sample data distributions with hypothesized population distributions from which those samples might have been drawn? And how do different visualization techniques impact this capability? This paper shares the results of a crowdsourced experiment that tested the ability of respondents to fit normal curves to four different data distribution visualizations: bar histograms, dotplot histograms, strip plots, and boxplots. We find that the crowd can estimate the center (mean) of a distribution with some success and little bias. We also find that people generally overestimate the standard deviation, which we dub the "umbrella effect" because people tend to want to cover the whole distribution using the curve, as if sheltering it from the heavens above, and that strip plots yield the best accuracy.

==> plots/datasize-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50","lower":0.2978213593590665,"average":0.3205529748668518,"upper":0.34403552983088986},{"factor":"200","lower":0.2795176634278226,"average":0.30395941210740596,"upper":0.3315646512859897}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasize-meandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50","lower":12.565221369090878,"average":13.5847689774976,"upper":14.612563887075355},{"factor":"200","lower":8.016592540241383,"average":8.779535564696976,"upper":9.638771791530905}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 35]
          },
          "axis": {
            "title": "Abs. mean error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasize-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
        "values":[{"factor":"50","lower":28.173251993900518,"average":29.361093937014697,"upper":30.540188932124607},{"factor":"200","lower":27.38403656059326,"average":28.371940989823155,"upper":29.42044776494364}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 35]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasize-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50","lower":10.212205166485699,"average":10.466781250090458,"upper":10.715652931596088},{"factor":"200","lower":10.301389706946457,"average":10.56352065231547,"upper":10.820006720332858}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 12]
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasizexvis-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50 | bar","lower":0.3078781233631137,"average":0.33992073495438285,"upper":0.3791079898519503},{"factor":"50 | box","lower":0.1792809062763444,"average":0.22657667605752324,"upper":0.2747768214356105},{"factor":"50 | dot","lower":0.3121278265692447,"average":0.3470801128808113,"upper":0.3896334294809343},{"factor":"50 | strip","lower":0.3121423071297598,"average":0.36599676018947075,"upper":0.4280113381956757},{"factor":"200 | bar","lower":0.2531181058751085,"average":0.2846529661521524,"upper":0.3224793554666668},{"factor":"200 | box","lower":0.2006174946980852,"average":0.2540232767662845,"upper":0.3099617463799851},{"factor":"200 | dot","lower":0.26512960641987654,"average":0.31026737654370184,"upper":0.3582179799375365},{"factor":"200 | strip","lower":0.3020165121282061,"average":0.36649043837539014,"upper":0.4373318651184444}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasizexvis-meandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
        "values":[{"factor":"50|bar","lower":12.55421534912384,"average":14.536655460182258,"upper":16.739191399057344},{"factor":"50|dot","lower":13.271757966861337,"average":14.850306249329586,"upper":16.53305961347216},{"factor":"50|strip","lower":12.918378010897593,"average":15.078268478556174,"upper":17.32746676985731},{"factor":"50|strip, undefined","lower":null,"average":null,"upper":null},{"factor":"200|bar","lower":7.194245362280215,"average":8.33101778593797,"upper":9.568570537778402},{"factor":"200|box","lower":5.857769052225577,"average":7.50614913965769,"upper":9.414097166204039},{"factor":"200|dot","lower":7.362219229127547,"average":8.713868088074964,"upper":10.15704958224423},{"factor":"200|strip","lower":8.736057760914807,"average":10.60212662157907,"upper":12.568318640614974}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. mean error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size |   Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasizexvis-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50 | bar","lower":31.383911334878942,"average":34.681533732165015,"upper":37.88770730678088},{"factor":"50 | box","lower":30.366925794932513,"average":31.65678934103778,"upper":32.96914594661212},{"factor":"50 | dot","lower":30.248635971288685,"average":32.69946083741599,"upper":35.5758323852053},{"factor":"50 | strip","lower":16.870507727686306,"average":18.464537400273436,"upper":20.098721436442283},{"factor":"200 | bar","lower":27.21038970573467,"average":29.778427634952276,"upper":32.533216531889146},{"factor":"200 | box","lower":28.565766811536015,"average":29.760104570017354,"upper":31.05651555746951},{"factor":"200 | dot","lower":26.475529818969715,"average":28.582010084678068,"upper":30.88548052394441},{"factor":"200 | strip","lower":23.35957058029383,"average":25.227316086674914,"upper":27.218913735836512}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/datasizexvis-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"50, bar","lower":11.053969827586197,"average":11.611029224137914,"upper":12.150158764367811},{"factor":"50, box","lower":8.842129032258068,"average":9.246628284457472,"upper":9.689536656891498},{"factor":"50, dot","lower":10.938070916905449,"average":11.478638510028627,"upper":12.024500358166177},{"factor":"50, strip","lower":9.064596797671042,"average":9.515634497816603,"upper":9.98385152838428},{"factor":"200, bar","lower":10.85645539568345,"average":11.390088431654677,"upper":11.892006474820132},{"factor":"200, box","lower":9.266774524158137,"average":9.801366193265006,"upper":10.38175146412885},{"factor":"200, dot","lower":10.957808029197075,"average":11.448468686131358,"upper":11.959519708029191},{"factor":"200, strip","lower":9.463653237410075,"average":9.907115870503594,"upper":10.349410791366912}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Data size | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spread-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20","lower":0.2827991309285579,"average":0.30807257818197475,"upper":0.336724893979873},{"factor":"40","lower":0.293789349500695,"average":0.3168557615149181,"upper":0.3405776061984847}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spread-meandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20","lower":11.304299924472366,"average":12.315780420029204,"upper":13.368275439794417},{"factor":"40","lower":9.288324967998644,"average":10.073390776514396,"upper":10.910733709221548}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 35]
          },
          "axis": {
            "title": "Abs. mean error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spread-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20","lower":32.7392896613468,"average":34.145143739983205,"upper":35.5767253986838},{"factor":"40","lower":22.977146202741842,"average":23.702879206557554,"upper":24.474270558379498}]},    
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 35]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spread-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"cv20","lower":10.126678166969135,"average":10.38300866642465,"upper":10.639116642468224},{"factor":"cv40","lower":10.378314790764767,"average":10.642956526695496,"upper":10.914353787878815}]},    
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 12]
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spreadxvis-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20 | bar","lower":0.24826210257151632,"average":0.2800284321157201,"upper":0.3186575045337807},{"factor":"20 | box","lower":0.19851876857449066,"average":0.2517963709058761,"upper":0.3106088373321325},{"factor":"20 | dot","lower":0.26474493578836955,"average":0.30682353610857643,"upper":0.3537034735940214},{"factor":"20 | strip","lower":0.32648487505870816,"average":0.390159976906189,"upper":0.45650905322089996},{"factor":"40 | bar","lower":0.30735812513567795,"average":0.34258495329308525,"upper":0.3806309408770205},{"factor":"40 | box","lower":0.1823510519633478,"average":0.23134086180189486,"upper":0.2856688317146102},{"factor":"40 | dot","lower":0.3103441277657287,"average":0.34680140098975765,"upper":0.3874837664845598},{"factor":"40 | strip","lower":0.2933000951024887,"average":0.3457003005439708,"upper":0.40206012974671773}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spreadxvis-meandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20|bar","lower":10.362862402176303,"average":12.104988591750306,"upper":14.104716676746857},{"factor":"20|box","lower":7.600030280802696,"average":9.772259536535426,"upper":12.419830801460417},{"factor":"20|dot","lower":10.971653449803473,"average":12.636906354851286,"upper":14.362348274213163},{"factor":"20|strip","lower":12.390159253571493,"average":14.644435265256655,"upper":17.06279169013781},{"factor":"40|bar","lower":9.61553554742575,"average":10.815390075845293,"upper":12.20961376565074},{"factor":"40|box","lower":5.800328399169049,"average":7.505745485214795,"upper":9.447486109235564},{"factor":"40|dot","lower":9.578003300027842,"average":10.901579051918665,"upper":12.249977342473363},{"factor":"40|strip","lower":9.384885975672104,"average":11.059127257231385,"upper":13.036515968211221}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. mean error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spreadxvis-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20|bar","lower":37.163217939103085,"average":40.710217733153456,"upper":44.20924346632763},{"factor":"20|box","lower":29.0036941421026,"average":30.376169807171497,"upper":31.884771298179974},{"factor":"20|dot","lower":34.510944482903,"average":37.55156749516349,"upper":40.66149885994358},{"factor":"20|strip","lower":25.43780036684439,"average":27.655683596699717,"upper":29.92704948167109},{"factor":"40|bar","lower":22.04128081862682,"average":23.793209819261115,"upper":25.53392347238917},{"factor":"40|box","lower":30.10600364638922,"average":31.08776042896014,"upper":32.037923679783574},{"factor":"40|dot","lower":22.212490055743316,"average":23.729583905816618,"upper":25.283170049268843},{"factor":"40|strip","lower":14.98200723005593,"average":16.105123913324213,"upper":17.19387868520748}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/spreadxvis-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"20, bar","lower":10.93382528818444,"average":11.47655680115273,"upper":12.026363832853038},{"factor":"20, box","lower":8.861096549192373,"average":9.25226784140968,"upper":9.664541850220278},{"factor":"20, dot","lower":10.78708272594752,"average":11.346661647230322,"upper":11.944191690962098},{"factor":"20, strip","lower":9.117148471615726,"average":9.538440669577861,"upper":10.008590247452691},{"factor":"40, bar","lower":10.9916944045911,"average":11.536264835007186,"upper":12.123613701578194},{"factor":"40, box","lower":9.286619152046784,"average":9.792843815789471,"upper":10.377743055555548},{"factor":"40, dot","lower":11.10620767575323,"average":11.593440028694376,"upper":12.079339311334275},{"factor":"40, strip","lower":9.42067374100719,"average":9.892782575539568,"upper":10.419570503597129}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Spread | Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"bar","lower":0.2887151394792698,"average":0.31213589465927283,"upper":0.338885673651737},{"factor":"box","lower":0.20552370696101444,"average":0.24312871344776782,"upper":0.2808423527196743},{"factor":"dot","lower":0.2982995229419198,"average":0.32781375304745963,"upper":0.36041354632763994},{"factor":"strip","lower":0.32587170853979786,"average":0.36729456802303606,"upper":0.41163499799195014}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-meandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
     "values":[{"factor":"bar","lower":10.432836557462704,"average":11.462649665735842,"upper":12.605550396105338},{"factor":"box","lower":7.175875582122157,"average":8.636105864111649,"upper":10.387741298882961},{"factor":"dot","lower":10.816039909218803,"average":11.79340933523882,"upper":12.88172889655167},{"factor":"strip","lower":11.505736324403687,"average":12.880587757147257,"upper":14.373574745666236}]},    
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "domain": [0, 35],
            "zero": true
          },
          "axis": {
            "title": "Abs. mean error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"bar","lower":30.417176224489577,"average":32.30327709842246,"upper":34.475146002949224},{"factor":"box","lower":29.916833701615314,"average":30.715726090909936,"upper":31.66649284329829},{"factor":"dot","lower":28.785228050458798,"average":30.613942952582512,"upper":32.4544831946791},{"factor":"strip","lower":20.530113781927685,"average":21.860073031186676,"upper":23.17767176608955}]},    
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "domain": [0, 35],
            "zero": true
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/vis-time.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[{"factor":"bar","lower":11.145838066139472,"average":11.508748634076214,"upper":11.911459202012965},{"factor":"box","lower":9.187637179487176,"average":9.535478586080584,"upper":9.886084615384615},{"factor":"dot","lower":11.086551699204625,"average":11.463855415762815,"upper":11.86304627621112},{"factor":"strip","lower":9.403064580318379,"average":9.709957713458754,"upper":10.043246743849474}]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true
          },
          "axis": {
            "title": "Completion time (sec)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxdatasize-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"50 | bar","lower":0.3078781233631137,"average":0.33992073495438285,"upper":0.3791079898519503},
      {"factor":"200 | bar","lower":0.2531181058751085,"average":0.2846529661521524,"upper":0.3224793554666668},
      {"factor":"50 | box","lower":0.1792809062763444,"average":0.22657667605752324,"upper":0.2747768214356105},
      {"factor":"200 | box","lower":0.2006174946980852,"average":0.2540232767662845,"upper":0.3099617463799851},
      {"factor":"50 | dot","lower":0.3121278265692447,"average":0.3470801128808113,"upper":0.3896334294809343},
      {"factor":"200 | dot","lower":0.26512960641987654,"average":0.31026737654370184,"upper":0.3582179799375365},
      {"factor":"50 | strip","lower":0.3121423071297598,"average":0.36599676018947075,"upper":0.4280113381956757},
      {"factor":"200 | strip","lower":0.3020165121282061,"average":0.36649043837539014,"upper":0.4373318651184444}
    ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxdatasize-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"50 | bar","lower":31.383911334878942,"average":34.681533732165015,"upper":37.88770730678088},
      {"factor":"200 | bar","lower":27.21038970573467,"average":29.778427634952276,"upper":32.533216531889146},
      {"factor":"50 | box","lower":30.366925794932513,"average":31.65678934103778,"upper":32.96914594661212},
      {"factor":"200 | box","lower":28.565766811536015,"average":29.760104570017354,"upper":31.05651555746951},
      {"factor":"50 | dot","lower":30.248635971288685,"average":32.69946083741599,"upper":35.5758323852053},
      {"factor":"200 | dot","lower":26.475529818969715,"average":28.582010084678068,"upper":30.88548052394441},
      {"factor":"50 | strip","lower":16.870507727686306,"average":18.464537400273436,"upper":20.098721436442283},
      {"factor":"200 | strip","lower":23.35957058029383,"average":25.227316086674914,"upper":27.218913735836512}
    ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Data size"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxspread-absmeandiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"20 | bar","lower":0.24826210257151632,"average":0.2800284321157201,"upper":0.3186575045337807},
      {"factor":"40 | bar","lower":0.30735812513567795,"average":0.34258495329308525,"upper":0.3806309408770205},
      {"factor":"20 | box","lower":0.19851876857449066,"average":0.2517963709058761,"upper":0.3106088373321325},
      {"factor":"40 | box","lower":0.1823510519633478,"average":0.23134086180189486,"upper":0.2856688317146102},
      {"factor":"20 | dot","lower":0.26474493578836955,"average":0.30682353610857643,"upper":0.3537034735940214},
      {"factor":"40 | dot","lower":0.3103441277657287,"average":0.34680140098975765,"upper":0.3874837664845598},
      {"factor":"20 | strip","lower":0.32648487505870816,"average":0.390159976906189,"upper":0.45650905322089996},
      {"factor":"40 | strip","lower":0.2933000951024887,"average":0.3457003005439708,"upper":0.40206012974671773}
    ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 0.5]
          },
          "axis": {
            "title": "Abs. mean error"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}

==> plots/visxspread-sddiff.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v2.json",
  "data": {
    "values":[
      {"factor":"20 | bar","lower":37.163217939103085,"average":40.710217733153456,"upper":44.20924346632763},
      {"factor":"40 | bar","lower":22.04128081862682,"average":23.793209819261115,"upper":25.53392347238917},
      {"factor":"20 | box","lower":29.0036941421026,"average":30.376169807171497,"upper":31.884771298179974},
      {"factor":"40 | box","lower":30.10600364638922,"average":31.08776042896014,"upper":32.037923679783574},
      {"factor":"20 | dot","lower":34.510944482903,"average":37.55156749516349,"upper":40.66149885994358},
      {"factor":"40 | dot","lower":22.212490055743316,"average":23.729583905816618,"upper":25.283170049268843},
      {"factor":"20 | strip","lower":25.43780036684439,"average":27.655683596699717,"upper":29.92704948167109},
      {"factor":"40 | strip","lower":14.98200723005593,"average":16.105123913324213,"upper":17.19387868520748}
    ]},
  "layer": [
    {
      "mark": {
        "type": "point",
        "filled": true
      },
      "encoding": {
        "x": {
          "field": "average",
          "type": "quantitative",
          "scale": {
            "zero": true,
            "domain": [0, 45]
          },
          "axis": {
            "title": "Abs. standard deviation error (%)"
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal",
          "axis": {
            "title": "Visualization | Spread"
          }
        },
        "color": {
          "value": "black"
        }
      }
    },
    {
      "mark": "rule",
      "encoding": {
        "x": {
          "field": "lower",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "x2": {
          "field": "upper",
          "type": "quantitative",
          "scale": {
            "zero": true
          }
        },
        "y": {
          "field": "factor",
          "sort": null,  
          "type": "ordinal"
        }
      }
    }
  ]
}
